Playing Codenames with Language Graphs and Word Embeddings

Although board games and video games have been studied for decades in artificial intelligence research, challenging word games remain relatively unexplored. Word games are not as constrained as games like chess or poker. Instead, word game strategy is defined by the players' understanding of the way words relate to each other. The word game Codenames provides a unique opportunity to investigate common sense understanding of relationships between words, an important open challenge. We propose an algorithm that can generate Codenames clues from the language graph BabelNet or from any of several embedding methods - word2vec, GloVe, fastText or BERT. We introduce a new scoring function that measures the quality of clues, and we propose a weighting term called DETECT that incorporates dictionary-based word representations and document frequency to improve clue selection. We develop BabelNet-Word Selection Framework (BabelNet-WSF) to improve BabelNet clue quality and overcome the computational barriers that previously prevented leveraging language graphs for Codenames. Extensive experiments with human evaluators demonstrate that our proposed innovations yield state-of-the-art performance, with up to 102.8% improvement in precision@2 in some cases. Overall, this work advances the formal study of word games and approaches for common sense language understanding.

==> question_1.txt <==
Please state in no more than 150 words why your work is important to other researchers in Artificial Intelligence and how they could make use of your results

We evaluate both embedding-based and knowledge-based word representations using the game Codenames, a task which models human understanding and reasoning about language. Our proposed methods advance the formal study of word games and the evaluation of word embedding-based and knowledge graph-based representations based on their ability to represent common sense language understanding. These include our proposed scoring function as well as a weighting term, DETECT, that incorporates dictionary-based word representations and  document  frequency  to  improve  clue  selection. Additionally, the Babelnet-Word Selection Framework (Babelnet-WSF) we develop for improving BabelNet clue quality and computation efficiency for Codenames can be reused and/or extended for use in similar tasks such as word sense disambiguation or semantic relatedness. The performance of Babelnet-WSF also demonstrates that knowledge graph-based word representations can be competitive with embedding-based representations for tasks that are based on human reasoning about relationships between words, with the additional advantage of being more interpretable.

==> question_2.txt <==
v1: shortened to 150 words
1. Camacho-Collados & Pilehvar (2018) present a survey of word sense representation methods, both unsupervised and knowledge-based, and overview of methods for evaluating those representations. Our work 1) presents an evaluation of unsupervised and knowledge-based word representations using a word game task (Codenames) that requires an algorithm to select clues related to as many of their own team’s words as possible, while avoiding the opposing team’s words, 2) introduces novel methods for processing knowledge-base representations for this task, and 3) introduces novel methods for improving performance of both unsupervised and knowledge-based word representations.

2. Resnik (1999) introduces a metric for calculating semantic similarity of two concepts in a knowledge base (WordNet), with human evaluation of concept similarities, where word pairs are evaluated in isolation. Our work extends knowledge-based representations to a more challenging task that requires the similarity measure to leverage word sense information to generate clues for Codenames.
-------
v0: full version
1. Camacho-Collados & Pilehvar, 2018 (https://doi.org/10.1613/jair.1.11259) presents a survey of word sense representation methods, both unsupervised and knowledge-based. They also provide an overview of methods for evaluating those sense representations in order to assess four dimensions of quality - interpretability, sense granularity, adaptability to different domains, and compositionality. Our work 1) presents an evaluation of unsupervised and knowledge-based word sense representations using a Codenames word game task that requires an algorithm to select clues which are related to as many of their own team’s words as possible, while avoiding the opposing team’s words 2) introduces novel methods for processing knowledge-base representations that attain performance competitive with unsupervised representations, and 3) introduces novel methods for improving the performance of both unsupervised and knowledge-based word representations on the Codenames task by incorporating dictionary definitions and  document  frequency  to  improve  clue  selection.
2. Resnik, 1999 (https://doi.org/10.1613/jair.514) introduces a metric for calculating semantic similarity of two concepts in a taxonomy (WordNet), and includes a human evaluation of concept similarities, where word pairs are evaluated in isolation. Our work can be seen as an extension applied to a more challenging task that requires the word similarity measure to leverage word sense information to generate clues that are maximally similar to a certain set of words, but also sufficiently different from another set of words.
3. Thomason et al, 2020 (https://doi.org/10.1613/jair.1.11485) describe training an agent by playing a game (I Spy) where a human and computer take turns describing an object, and then guessing which object was described. Our work similarly utilizes a game playing task (Codenames) in order to model natural language, but the task focuses more on word sense representations, rather than dialogue or sensory perception of physical objects.

==> theapa.txt <==
Citation with the theapa package

The theapa package, based on the American Psychology Association standard,
consists of two files, one for LaTeX2e (theapa.sty) and
the other for BibTeX (theapa.bst).

Your LaTeX2e document should look like

	\documentclass[jair,11pt]{article}
	\usepackage{theapa}

	\begin{document}

	...

	\bibliography{your_biblopgraphy_file}
	\bibliographystyle{theapa}
	\end{document}

Three citation commands are most frequently used:

	Some learning methods such as instance-based learning \cite{Aha91}
	produce ... On the other hand, \citeA{Altman68} suggested ...
	While \citeS{Altman68} method has the advantage of ...

results in

	Some learning methods such as instance-based learning
	(Aha, Kibler, & Albert, 1991) produce ... On the other
	hand, Altman (1968) suggested ... While Altiman's (1968)
	method has the advantage of ...

Details of all citation commands are:

   A1. \cite{Aha91,Altman68} produces
       (Aha, Kibler, & Albert, 1991; Altman, 1968)

   A2. \cite<e.g.,>{Aha91,Altman68} produces
       (e.g., Aha, Kibler, & Albert, 1991; Altman, 1968)

   A3. \cite[and others]{Altman68} produces
       (Altman, 1968, and others)

   A4. \cite<e.g.,>[and others]{Altman68} produces
       (e.g., Altman, 1968, and others)

   B1. \citeA{Altman68} produces
       Altman (1968)

   B2. \citeA[and others]{Altman68} produces
       Altman (1968, and others)

   C1. \citeR{Aha91,Altman68} produces
       Aha, Kibler, & Albert, 1991; Altman, 1968

   C2. \citeR<e.g.,>{Aha91,Altman68} produces
       e.g., Aha, Kibler, & Albert, 1991; Altman, 1968

   C3. \citeR[and others]{Altman68} produces
       Altman, 1968, and others

   C4. \citeR<e.g.,>[and others]{Altman68} produces
       e.g., Altman, 1968, and others

   D1. \citeS{Altman68} produces
       Altman's (1968)

   D2. \citeS[and others]{Altman68} produces
       Altman's (1968, and others)

   E1. \citeauthor{Altman68} produces
       Altman

   F1. \citeyear{Altman68} produces
       (1968)

   F2. \citeyear[and others]{Altman68} produces
       (1968, and others)

   G1. \citeyearR{Altman68} produces
       1968

   G2. \citeyearR[and others]{Altman68} produces
       1968, and others

These \citeXXX commands automatically switches from
the long format to the short format when references
are sited second or later time. That is,
when there are 3 or more authors, the first cite
gives (Aha, Kibler, & Albert, 1991); the second and further cites
give (Aha et al, 1991).

If you want to enforce the long cite format, use
\fullcite instead of \cite;
\fullciteA instead of \citeA; etc.

If you want to enforce the short cite format, use
\shortcite instead of \cite;
\shortciteA instead of \citeA; etc.

